The Quasar Feedback Survey: zooming into the origin of radio emission with e-MERLIN

We present 6 GHz e-MERLIN observations of 42 $z<0.2$ type 1 and type 2 mostly radio-quiet quasars ($L_{\rm[OIII]}\gtrsim10^{42}$ erg s$^{-1}$; $L_{\rm AGN}\gtrsim10^{45}$ erg s$^{-1}$) from the Quasar Feedback Survey. The nature and origin of radio emission in these types of sources is typically ambiguous based on all-sky, low-resolution surveys. With e-MERLIN, we investigate radio emission on sub-kiloparsec scales ($\sim$10s-100s pc). We find 37/42 quasars are detected, with a diversity of radio morphologies, including compact cores, knots and extended jet-like structures, with sizes of 30-540 pc. Based on morphology and brightness temperature, we classify 76 per cent of the quasars as radio-AGN, compared to the $\sim$57 per cent identified as radio-AGN at the $\sim$1-60 kpc scales probed in prior studies. Combining results from e-MERLIN and the Very Large Array, 86 per cent reveal a radio-AGN. On average, $\sim$60 per cent of the total radio flux is resolved away in the e-MERLIN maps, and is likely dominated by jet-driven lobes and outflow-driven shocks. We find no significant differences in measured radio properties between type 1 and type 2 quasars, and estimate sub-relativistic jet speeds of $\sim$0.2-0.3c and modest jet powers of $P_\mathrm{jet} \approx \times$10$^{43}$ erg s$^{-1}$ for the few targets, where these measurements were possible. These quasars share characteristics with compact radio-selected populations, and the global radio emission likely traces strong interactions between the AGN (jets/outflows) and their host galaxy ISM from 10s parsec to 10s kiloparsec scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
